A study of heavy flavor quarks produced in association with top quark pairs at sqrt(s) = 7 TeV using the ATLAS detector

Using a sample of dilepton top-quark pair (ttbar) candidate events, a study is performed of the production of top-quark pairs together with heavy-flavor (HF) quarks, ttbar+b+X or ttbar+c+X, collectively referred to as ttbar+HF. The dataset used corresponds to an integrated luminosity of 4.7 fb-1 of proton--proton collisions at a center-of-mass energy of 7 TeV recorded by the ATLAS detector at the CERN Large Hadron Collider. The presence of additional HF quarks in the ttbar sample is inferred by looking for events with at least three b-tagged jets, where two are attributed to the b-quarks from the ttbar decays and the third to additional HF production. The dominant background to ttbar+HF in this sample is ttbar+jet events in which a light-flavor jet is misidentified as a heavy-flavor jet. To determine the heavy- and light-flavor content of the additional b-tagged jets, a fit to the vertex mass distribution of b-tagged jets in the sample is performed. The result of the fit shows that 79 +/- 14 (stat.) +/- 22 (syst.) of the 105 selected extra b-tagged jets originate from HF quarks, three standard deviations away from the hypothesis of zero ttbar+HF production. The result for extra HF production is quoted as a ratio (R_HF) of the cross section for ttbar+HF production to the cross section for ttbar production with at least one additional jet. Both cross sections are measured in a fiducial kinematic region within the ATLAS acceptance. R_HF is measured to be [6.2 +/- 1.1 (stat.) +/- 1.8 (syst.)]% for jets with pT>25 GeV and |eta|<2.5, in agreement with the expectations from Monte Carlo generators.

==> ttbar+HF-response-final.txt <==
Dear Editor and Referee,

We submit a new version of the paper we originally submitted in April 2013 
titled "A study of heavy-flavor quarks produced in association with top-quark
 pairs at sqrt(s) = 7 TeV using the ATLAS detector".
The tracking reference for the original submission is DD11396.

Since the student who did the main part of the analysis has graduated and
moved to another experiment in the meantime, the response to the questions
took longer than we had hoped and we apologize for this.

We also want to thank the referee for the detailed review which caused us to
reconsider the analysis strategy and to find some issues in the original draft. 

Following the comments which were received, the authors studied the
implications of a fully data-driven estimate of R_HF but found that
the sensitivity of the data is too low with the present dataset to 
discriminate sufficiently between b- and c- quarks making a reliable
estimate of the systematic uncertainties impossible.

Therefore it was concluded that the original analysis strategy was still
the best option for this data set. Several Monte Carlo programs were used
and they all predict a similar value of F_b/HF; their spread is taken 
as a systematic uncertainty. The purely data-driven value is also quoted 
as a cross-check, and is consistent with the central result within uncertainty.

There are a few other things which have changed since the original
draft. The list of changes is summarized below:
 
* Because of the limited statistical power of the data to distinguish b- and c-
  quark jets, the value of F_b/HF determined from data is used only as a 
   cross-check and is not quoted in the systematic uncertainty (in the 
   original submitted version, it was included in the systematic uncertainty)
 
* The central value of the result has changed, due to an
  inconsistency found in the fiducial definition of
  xsec_fid(tt+HF). This didn't affect either xsec_fid (tt+j) or
  the total relative systematic uncertainty.

  The values in the original draft:                    
      xsec_fid (tt+HF) = 0.18 pb
      R_HF = 7.1%
  The updated values with the inconsistency corrected: 
      xsec_fid (tt+HF) = 0.16 pb
      R_HF = 6.2%
 
* In particular:
 --  Tables III and IV are swapped (different order of the tables).

 -- Table III (systematics): sys.uncertainties are quoted separately for the
  number of HF jets measured in the fit

 -- Table IV (composition of b-jets): added more information (moved it from
  the text to the table to make it clearer)

 -- Figure 4: put F_b/HF with its uncertainties (MC-driven) instead of two
  different lines (for Alpgen and for Madgraph)


* As the referee found the paper difficult to understand, we have spent
  significant effort to improve the clarity and try to make the
  analysis strategy more transparent.


  We decided not to respond to each individual comment from the referee 
  because the paper has been significantly re-written so that some of the 
  questions do not apply anymore.  It is our hope that the text is sufficiently 
  improved that the issues brought up by the referee are now clear.  While
  we will be happy to send detailed responses to all previous questions, it
  should be more efficient for the referee simply to comment on the new
  version of the paper.  Please let us know if this is acceptable.

With best regards,
The ATLAS Collaboration

